Signature of the first galaxies in JWST deep field observations

We examine the assembly process and the observability of a first galaxy (M_vir~10^9 solar mass at z~8) with cosmological zoom-in, hydrodynamic simulations, including the radiative, mechanical, and chemical feedback exerted by the first generations of stars. To assess the detectability of such dwarf systems with the upcoming James Webb Space Telescope (JWST), we construct the spectral energy distribution for the simulated galaxy in a post-processing fashion. We find that while the non-ionizing UV continuum emitted by the simulated galaxy is expected to be below the JWST detection limit, the galaxy might be detectable using its nebular emission, specifically in the H-alpha recombination line. This requires that the galaxy experiences an active starburst with a star formation rate of Mdot_star > 0.1 Msun/yr at z~9. Due to the bursty nature of star formation in the first galaxies, the time interval for strong nebular emission is short, less than 2-3 Myr. The probability of capturing such primordial dwarf galaxies during the observable part of their duty cycle is thus low, resulting in number densities of order one source in a single pointing with MIRI onboard the JWST, for very deep exposures. Gravitational lensing, however, will boost their observability beyond this conservative baseline. The first sources of light will thus come firmly within our reach.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
